Integer Programming for Multi-Robot Planning: A Column Generation Approach

We consider the problem of coordinating a fleet of robots in a warehouse so as to maximize the reward achieved within a time limit while respecting problem and robot specific constraints. We formulate the problem as a weighted set packing problem where elements are defined as being the space-time positions a robot can occupy and the items that can be picked up and delivered. We enforce that robots do not collide, that each item is delivered at most once, and that the number of robots active at any time does not exceed the total number available. Since the set of robot routes is not enumerable, we attack optimization using column generation where pricing is a resource-constrained shortest-path problem.

==> results/exp15/parameter_1.txt <==
size 15
removes 20
D 25
N 5
R 2
T 75
Q 6
demand 1 3 2 3 3 3 2 3 2 1 3 2 3 2 2 1 3 2 2 2 1 3 2 1 2 
theta_1 1
theta_2 2
theta_d -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 
D_locations 79 201 138 4 203 151 216 37 30 199 149 14 159 158 193 148 26 5 6 204 50 174 108 110 167 
N_location 119
R_locations 118
R_locations 119
R_locations 198
R_locations 119
remove_locations 25 55 114 189 200 219 154 45 153 73 162 140 103 197 11 22 9 20 41 128 


==> results/exp20/parameter_1.txt <==
size 20
removes 40
D 25
N 5
R 2
T 100
Q 6
demand 1 3 2 3 3 3 2 3 2 1 3 2 3 2 2 1 3 2 2 2 1 3 2 1 2 
theta_1 1
theta_2 2
theta_d -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 
D_locations 142 360 247 7 366 272 390 68 54 362 270 26 292 290 354 273 48 8 10 11 93 324 202 207 315 
N_location 210
R_locations 211
R_locations 210
R_locations 353
R_locations 210
remove_locations 47 104 218 358 206 394 294 85 393 141 313 387 200 49 22 44 16 39 80 252 197 5 386 338 198 71 88 257 391 199 332 289 82 167 209 280 53 367 24 162 


==> results/expo0/parameter_1.txt <==
size 10
removes 15
D 15
N 4
R 2
T 30
Q 6
demand 2 3 1 1 1 1 3 1 1 2 1 2 1 2 3 
theta_1 1
theta_2 2
theta_d -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 -50 
D_locations 92 56 23 41 94 1 53 62 64 63 47 74 51 50 100 
N_location 55
R_locations 25
R_locations 55
R_locations 16
R_locations 55
remove_locations 85 8 45 86 75 5 78 32 89 36 4 79 22 69 44 

